HoneyTop90: A 90-line MATLAB code for topology optimization using honeycomb tessellation

This paper provides a simple, compact and efficient 90-line pedagogical MATLAB code for topology optimization using hexagonal elements (honeycomb tessellation). Hexagonal elements provide nonsingular connectivity between two juxtaposed elements and, thus, subdue checkerboard patterns and point connections inherently from the optimized designs. A novel approach to generate honeycomb tessellation is proposed. The element connectivity matrix and corresponding nodal coordinates array are determined in 5 (7) and 4 (6) lines, respectively. Two additional lines for the meshgrid generation are required for an even number of elements in the vertical direction. The code takes a fraction of a second to generate meshgrid information for the millions of hexagonal elements. Wachspress shape functions are employed for the finite element analysis, and compliance minimization is performed using the optimality criteria method. The provided Matlab code and its extensions are explained in detail. Options to run the optimization with and without filtering techniques are provided. Steps to include different boundary conditions, multiple load cases, active and passive regions, and a Heaviside projection filter are also discussed. The code is provided in Appendix~A, and it can also be downloaded along with supplementary materials from \url{https://github.com/PrabhatIn/HoneyTop90}.

==> 150by50ft0.txt <==
1	1531.11355126709
2	828.992540428987
3	574.789968100063
4	476.195558504309
5	448.093527998821
6	428.066353538091
7	413.404368298697
8	399.607253717567
9	387.211855084028
10	375.728271754086
11	365.553401213283
12	353.741159201196
13	342.169511915509
14	331.959675448351
15	322.543444404319
16	315.065463116013
17	309.351684232247
18	304.797987170654
19	301.578012448521
20	299.001605163569
21	296.873422059519
22	295.054660552942
23	293.624880442030
24	292.568519831184
25	291.881855911544
26	291.481334878370
27	291.243677218813
28	291.050168129294
29	290.919663338052
30	290.803071886430
31	290.702795702424
32	290.626620534244
33	290.572815070833
34	290.529400376107
35	290.489082584701
36	290.458474639046
37	290.432971839901
38	290.413389967366
39	290.399642346930
40	290.389657198787
41	290.384015075353
42	290.379764269701
43	290.377448948136
44	290.376925647979
45	290.375641661739
46	290.374269487101
47	290.372863922269
48	290.372692056232
49	290.372810929323
50	290.372112692129
51	290.372376409577
52	290.371824720753
53	290.371117203814
54	290.370111999308
55	290.368955123696
56	290.368676422223
57	290.368537467245
58	290.368481061136
59	290.368450599389
60	290.368435254197
61	290.368425748545
62	290.368419917979
63	290.368415831963
64	290.368412936832
65	290.368410743159
66	290.368409061608
67	290.368407737494
68	290.368406686414
69	290.368405844804
70	290.368405167208
71	290.368404617866
72	290.368404176488
73	290.368403818439
74	290.368403524753
75	290.368403290041
76	290.368403098103
77	290.368402942702
78	290.368402815948
79	290.368402710673
80	290.368402628075
81	290.368402562168
82	290.368402507597
83	290.368402462622
84	290.368402425575
85	290.368402395180
86	290.368402369573
87	290.368402350901
88	290.368402337434
89	290.368402322370
90	290.368402312334
91	290.368402302195
92	290.368402297504
93	290.368402290012
94	290.368402288423
95	290.368402283656
96	290.368402278993
97	290.368402277313
98	290.368402276029
99	290.368402276350
100	290.368402272609
101	290.368402270594
102	290.368402270104
103	290.368402270654
104	290.368402269688
105	290.368402268498
106	290.368402268574
107	290.368402268279
108	290.368402270498
109	290.368402267262
110	290.368402268843
111	290.368402267050
112	290.368402269496
113	290.368402267599
114	290.368402266108
115	290.368402269138
116	290.368402267597
117	290.368402267909
118	290.368402266531
119	290.368402267360
120	290.368402269098
121	290.368402268100
122	290.368402269278
123	290.368402268493
124	290.368402266815
125	290.368402264745
126	290.368402266555
127	290.368402268680
128	290.368402268545
129	290.368402269295
130	290.368402265387
131	290.368402268963
132	290.368402268273
133	290.368402268480
134	290.368402267938
135	290.368402269706
136	290.368402268705
137	290.368402268878
138	290.368402267871
139	290.368402268541
140	290.368402265773
141	290.368402267841
142	290.368402268556
143	290.368402268691
144	290.368402267527
145	290.368402267148
146	290.368402266855
147	290.368402268488
148	290.368402267911
149	290.368402267436
150	290.368402266448
151	290.368402267694
152	290.368402266982
153	290.368402267684
154	290.368402267085
155	290.368402266904
156	290.368402268149
157	290.368402268006
158	290.368402268240
159	290.368402268040
160	290.368402266841
161	290.368402268922
162	290.368402268474
163	290.368402268337
164	290.368402268188
165	290.368402268930
166	290.368402268395
167	290.368402268221
168	290.368402268723
169	290.368402266662
170	290.368402265581
171	290.368402266864
172	290.368402269488
173	290.368402268832
174	290.368402269044
175	290.368402270254
176	290.368402267304
177	290.368402268759
178	290.368402265619
179	290.368402267659
180	290.368402267307
181	290.368402268160
182	290.368402266759
183	290.368402267961
184	290.368402266219
185	290.368402267926
186	290.368402267908
187	290.368402267690
188	290.368402268655
189	290.368402267884
190	290.368402267767
191	290.368402267634
192	290.368402269746
193	290.368402268486
194	290.368402268351
195	290.368402267862
196	290.368402267245
197	290.368402269125
198	290.368402267851
199	290.368402269400
200	290.368402266032

==> 150by50ft1.txt <==
1	1531.11355126709
2	837.658315518122
3	585.777121982490
4	486.313793552146
5	461.559046523291
6	448.570965184965
7	440.087581806951
8	431.839030035230
9	424.789849330062
10	416.199582004311
11	411.037548307533
12	406.012432966967
13	401.921318783215
14	397.152443342701
15	393.418821821269
16	389.562503443365
17	385.636512958734
18	380.382861605719
19	375.596352614806
20	370.782602615464
21	366.043181451356
22	360.778263134627
23	357.194249674942
24	354.312999241681
25	350.951827330781
26	348.159174365562
27	345.874344398053
28	342.566570184660
29	338.761990388079
30	334.397269071088
31	328.949965599959
32	324.358911541411
33	321.427609023744
34	319.554814915667
35	317.997285727564
36	316.953086883471
37	315.868252312179
38	315.122788704617
39	314.390893187359
40	313.943353642902
41	313.520942565428
42	313.221295656608
43	312.932228944912
44	312.703148810649
45	312.495578430336
46	312.312078431156
47	312.147789879799
48	311.996602597682
49	311.861388890828
50	311.731829726873
51	311.615484465925
52	311.500152010149
53	311.394160936234
54	311.293694891361
55	311.204638287731
56	311.115458664581
57	311.033473156859
58	310.434109015387
59	310.914189201633
60	310.709383474706
61	310.256958613214
62	310.690057239356
63	310.554069530706
64	310.081670038983
65	310.033027547944
66	310.432868080114
67	310.364858401445
68	309.903425673220
69	309.887028710672
70	310.292424551771
71	309.740532626859
72	309.819518794623
73	310.182412941888
74	309.686164208844
75	309.751584351091
76	309.643325887295
77	309.671146093199
78	309.626170730283
79	309.640658699479
80	309.615374988965
81	309.621011440389
82	309.604319665126
83	309.600809992532
84	309.585438053009
85	309.583979729547
86	309.580834270518
87	309.584345588513
88	309.582917315091
89	309.584294133372
90	309.580196666130
91	309.577882888231
92	309.576164481917
93	309.574963582708
94	309.571576722427
95	309.571083553701
96	309.572829021789
97	309.574800529070
98	309.576577926450
99	309.578383249859
100	309.087540820707
101	309.617329582198
102	309.477284675911
103	309.118084650576
104	309.580813784046
105	309.500786812533
106	309.109056777126
107	309.109448923127
108	309.542560187880
109	309.516572803653
110	309.114793174175
111	309.134555475338
112	309.558298845762
113	309.045146526386
114	309.169458936718
115	309.542260763395
116	309.076704798188
117	309.175655253741
118	309.076866825500
119	309.129478000779
120	309.092845833134
121	309.125666788177
122	309.113384476956
123	309.135691410141
124	309.133993420476
125	309.152211865967
126	309.154605631264
127	309.171698993824
128	309.179184597368
129	309.192465191236
130	309.199301125925
131	309.209202340166
132	309.217666796787
133	309.231502313861
134	309.242196668608
135	309.253923170673
136	309.265668485959
137	309.280040386036
138	309.293543412042
139	309.307214883662
140	309.320225821088
141	309.334186778184
142	309.346351213630
143	309.360173498268
144	309.373594380464
145	309.386752493450
146	309.398407599919
147	309.409022288309
148	308.930018827220
149	309.472296037797
150	309.331755803110
151	309.002259128768
152	309.468591474878
153	309.396078919453
154	309.022713173074
155	309.032409226843
156	309.463371986377
157	309.445154369286
158	309.052535519489
159	309.079963804031
160	309.502443226231
161	308.999939200292
162	309.131898787903
163	309.502038263191
164	309.050446307197
165	309.151681534137
166	309.055472858160
167	309.110425605864
168	309.075442654518
169	309.111276602839
170	309.101422150668
171	309.126659327471
172	309.124382275524
173	309.145022109969
174	309.150342267744
175	309.170251864680
176	309.180228395028
177	309.198724896720
178	309.210841422143
179	309.228941542134
180	309.242337543367
181	309.258689645814
182	309.271280847626
183	309.284725295796
184	309.296204115593
185	309.308019695133
186	309.319008395904
187	309.332084310946
188	309.343497773481
189	309.356419372210
190	309.369960969094
191	309.384744161874
192	309.397874207095
193	309.411004862957
194	309.422932768519
195	309.435318328525
196	309.448494095064
197	309.462182328463
198	309.477404416224
199	309.010433560923
200	309.539117089995

==> 150by50ft2.txt <==
1	1531.11355126709
2	912.538084953193
3	634.975425225724
4	530.962449195428
5	508.702787449036
6	495.108399899673
7	486.659345312135
8	478.193537065392
9	471.909000665682
10	466.693965078139
11	461.262479560025
12	455.897854871657
13	450.027465405076
14	445.164429633624
15	440.374135297215
16	434.987143293729
17	429.907116889839
18	424.080497274900
19	419.290453915248
20	415.220462642591
21	411.465771327918
22	407.755390640883
23	404.883803300949
24	402.341222383031
25	400.106095214928
26	398.296490502526
27	396.862163017363
28	395.161237454700
29	393.780768973101
30	391.750763205692
31	389.924892192645
32	387.252227079931
33	384.470400364768
34	381.278495246506
35	378.730328066199
36	376.608455775655
37	375.034919552062
38	373.795757132277
39	372.963298475734
40	372.223621487688
41	371.726045106972
42	371.178909482105
43	370.719222876487
44	370.335283736397
45	369.964987035106
46	369.685017482490
47	369.362401066386
48	368.953008919129
49	368.672278377360
50	368.355488607259
51	367.894417756751
52	367.436036158073
53	366.856537476585
54	366.273426309404
55	365.800767156189
56	365.517855649389
57	365.367811620126
58	365.203159413456
59	365.075717545400
60	364.963351685615
61	364.838533045298
62	364.727274865340
63	364.615371555160
64	364.472908649616
65	364.356625381655
66	364.296721816980
67	364.142798660176
68	364.085113670077
69	363.959248902363
70	363.842904297377
71	363.756416677756
72	363.655643450892
73	363.522520414314
74	363.390186452828
75	363.308752302881
76	363.169175078922
77	363.031773370091
78	362.848654965617
79	362.663061018002
80	362.471628016688
81	362.203278620294
82	361.922129928202
83	361.658731278749
84	361.491230964668
85	361.333873611278
86	361.167606354432
87	361.054313607965
88	360.972320490728
89	360.872366764373
90	360.819458970297
91	360.738368840463
92	360.677213439842
93	360.633208606299
94	360.596787775631
95	360.544659845562
96	360.526402592320
97	360.510214044311
98	360.480649702522
99	360.446402792632
100	360.430364015747
101	360.406071502204
102	360.387360989833
103	360.337796834808
104	360.336824874443
105	360.329303779694
106	360.317157344409
107	360.281623873639
108	360.287937527927
109	360.257855889962
110	360.233116687271
111	360.242689205469
112	360.213211026662
113	360.212499995390
114	360.188536637787
115	360.194689675061
116	360.165472874248
117	360.168286941254
118	360.135008740495
119	360.134108383783
120	360.129702901716
121	360.111501465327
122	360.096332081111
123	360.082287916890
124	360.098122839502
125	360.078927225622
126	360.058007623972
127	360.068010061018
128	360.048041870779
129	360.026407784851
130	360.033886586375
131	360.007319724382
132	360.009469717122
133	360.007246537643
134	360.004109333848
135	359.968017935376
136	359.960371857303
137	359.952820825285
138	359.949573627847
139	359.946216115678
140	359.914272169123
141	359.912420285406
142	359.887574143344
143	359.881624838020
144	359.878874587658
145	359.874954567291
146	359.869897060143
147	359.863433297635
148	359.855445798403
149	359.873264429702
150	359.859925894075
151	359.845246983719
152	359.856552168512
153	359.836368772260
154	359.842589466974
155	359.816939920919
156	359.818058230193
157	359.815568498745
158	359.809931159549
159	359.803011232694
160	359.793647076590
161	359.780949242500
162	359.766016734930
163	359.762635236910
164	359.759990612901
165	359.758403498661
166	359.756178632467
167	359.733303623107
168	359.742816911764
169	359.722302404825
170	359.728976555099
171	359.705400901137
172	359.709164731814
173	359.710492318473
174	359.688556569879
175	359.699598776098
176	359.681321768377
177	359.689991686182
178	359.696473142442
179	359.673443428815
180	359.677430455920
181	359.679793192124
182	359.681145065750
183	359.680625884886
184	359.651876948949
185	359.651733989102
186	359.651032303049
187	359.647833087007
188	359.641878376814
189	359.660261048082
190	359.646742241838
191	359.631041309731
192	359.648662427489
193	359.637460864290
194	359.625262661315
195	359.611388481305
196	359.622878542323
197	359.603418216525
198	359.613593486825
199	359.602149774914
200	359.590337776429

==> 300by100ft0.txt <==
1	1483.60168449424
2	803.421314953624
3	560.492445352836
4	463.931875316218
5	438.997521707252
6	420.199875976039
7	406.008042915332
8	392.258239156438
9	379.917674909637
10	369.955484146067
11	359.753879035238
12	349.017447275272
13	339.896965226239
14	332.558880567130
15	325.194093889739
16	317.252285677003
17	310.055563192522
18	303.715271847096
19	298.331185177179
20	294.050031492105
21	290.898668510346
22	288.705705995085
23	287.089226976137
24	285.780954514439
25	284.753824495761
26	283.946813453846
27	283.399402922208
28	283.055628781202
29	282.841121915100
30	282.692087410920
31	282.600700397742
32	282.539190970216
33	282.506044133535
34	282.490792427368
35	282.483354378504
36	282.479875137368
37	282.477718663037
38	282.476419890802
39	282.475814233842
40	282.475469093388
41	282.475349733597
42	282.475303871239
43	282.475249354337
44	282.475177315711
45	282.475076315566
46	282.474881906362
47	282.474616798609
48	282.474357792234
49	282.474168220215
50	282.474064137246
51	282.474046017195
52	282.474043933456
53	282.474043186852
54	282.474043186852
55	282.474043186852
56	282.474043186852
57	282.474043186852
58	282.474043186852
59	282.474043186852
60	282.474043186852
61	282.474043186852
62	282.474043186852
63	282.474043186852
64	282.474043186852
65	282.474043186852
66	282.474043186852
67	282.474043186852
68	282.474043186852
69	282.474043186852
70	282.474043186852
71	282.474043186852
72	282.474043186852
73	282.474043186852
74	282.474043186852
75	282.474043186852
76	282.474043186852
77	282.474043186852
78	282.474043186852
79	282.474043186852
80	282.474043186852
81	282.474043186852
82	282.474043186852
83	282.474043186852
84	282.474043186852
85	282.474043186852
86	282.474043186852
87	282.474043186852
88	282.474043186852
89	282.474043186852
90	282.474043186852
91	282.474043186852
92	282.474043186852
93	282.474043186852
94	282.474043186852
95	282.474043186852
96	282.474043186852
97	282.474043186852
98	282.474043186852
99	282.474043186852
100	282.474043186852
101	282.474043186852
102	282.474043186852
103	282.474043186852
104	282.474043186852
105	282.474043186852
106	282.474043186852
107	282.474043186852
108	282.474043186852
109	282.474043186852
110	282.474043186852
111	282.474043186852
112	282.474043186852
113	282.474043186852
114	282.474043186852
115	282.474043186852
116	282.474043186852
117	282.474043186852
118	282.474043186852
119	282.474043186852
120	282.474043186852
121	282.474043186852
122	282.474043186852
123	282.474043186852
124	282.474043186852
125	282.474043186852
126	282.474043186852
127	282.474043186852
128	282.474043186852
129	282.474043186852
130	282.474043186852
131	282.474043186852
132	282.474043186852
133	282.474043186852
134	282.474043186852
135	282.474043186852
136	282.474043186852
137	282.474043186852
138	282.474043186852
139	282.474043186852
140	282.474043186852
141	282.474043186852
142	282.474043186852
143	282.474043186852
144	282.474043186852
145	282.474043186852
146	282.474043186852
147	282.474043186852
148	282.474043186852
149	282.474043186852
150	282.474043186852
151	282.474043186852
152	282.474043186852
153	282.474043186852
154	282.474043186852
155	282.474043186852
156	282.474043186852
157	282.474043186852
158	282.474043186852
159	282.474043186852
160	282.474043186852
161	282.474043186852
162	282.474043186852
163	282.474043186852
164	282.474043186852
165	282.474043186852
166	282.474043186852
167	282.474043186852
168	282.474043186852
169	282.474043186852
170	282.474043186852
171	282.474043186852
172	282.474043186852
173	282.474043186852
174	282.474043186852
175	282.474043186852
176	282.474043186852
177	282.474043186852
178	282.474043186852
179	282.474043186852
180	282.474043186852
181	282.474043186852
182	282.474043186852
183	282.474043186852
184	282.474043186852
185	282.474043186852
186	282.474043186852
187	282.474043186852
188	282.474043186852
189	282.474043186852
190	282.474043186852
191	282.474043186852
192	282.474043186852
193	282.474043186852
194	282.474043186852
195	282.474043186852
196	282.474043186852
197	282.474043186852
198	282.474043186852
199	282.474043186852
200	282.474043186852

==> 300by100ft1.txt <==
1	1483.60168449424
2	810.867108018734
3	571.319055353719
4	476.677232215564
5	452.831529434277
6	440.694747170713
7	432.114085085030
8	424.790893372678
9	418.150102899313
10	409.831640191498
11	404.062989665336
12	399.011776218492
13	394.829914755624
14	391.515291099991
15	387.696027077794
16	384.502341409765
17	380.964648052057
18	376.523113023062
19	373.099239916943
20	367.814263337386
21	363.008834566104
22	358.077965044635
23	353.360983392245
24	348.432275260843
25	344.913223362098
26	342.322371582751
27	339.003771939609
28	336.820547053987
29	333.132389541160
30	329.655824868293
31	325.325386521063
32	320.823423252363
33	316.608668959351
34	314.489541861781
35	313.149332798829
36	312.023337645871
37	311.033058093188
38	310.347789507439
39	309.594220443284
40	309.050432570669
41	308.417374698825
42	307.973623269627
43	307.487629401943
44	307.165772587188
45	306.811352518327
46	306.567121108921
47	306.293981413567
48	305.573505953172
49	305.900418543418
50	305.598539407628
51	305.011529358145
52	304.826269507822
53	305.128021677347
54	304.446979651268
55	304.406261176837
56	304.679818595977
57	304.076972744723
58	304.030951814418
59	303.845188496237
60	303.771137610771
61	303.651936650094
62	303.575505062486
63	303.483615129211
64	303.410111461158
65	303.334469599981
66	303.270829598483
67	303.206029237727
68	303.145155357973
69	303.089189093489
70	303.037977651233
71	302.987134524659
72	302.939916817568
73	302.895547940764
74	302.855741399192
75	302.815926985769
76	302.776100893643
77	302.739790709086
78	302.707521070326
79	302.675568388956
80	302.644092697252
81	302.615478990659
82	302.589408507759
83	302.563356120376
84	302.538625710850
85	302.515569380513
86	302.494802145186
87	302.473501613019
88	301.964697273093
89	302.443870768525
90	302.332590537733
91	301.917735381045
92	302.367041684650
93	302.290033928008
94	301.864378776088
95	302.329109986019
96	302.248446505017
97	301.835031748123
98	302.296604993276
99	302.220352362081
100	301.809095735260
101	301.790594744091
102	302.214371903968
103	301.709997837531
104	301.785572915610
105	302.175161298300
106	301.708128951642
107	301.771404281287
108	302.172920790771
109	301.701456464413
110	301.773222264558
111	301.691790509137
112	301.718860097339
113	301.692126948947
114	301.705560456895
115	301.696345203094
116	301.704321817134
117	301.702478338718
118	301.708524868861
119	301.710244226961
120	301.715198510914
121	301.717381049319
122	301.721689744209
123	301.725151748701
124	301.729843875558
125	301.734545507933
126	301.740044411846
127	301.744773959725
128	301.750140072825
129	301.754839097042
130	301.759761401986
131	301.766208541911
132	301.772570960573
133	301.778975041855
134	301.785064000776
135	301.791250400020
136	301.797431061669
137	301.804357501928
138	301.812069646189
139	301.820018425416
140	301.827695748064
141	301.835310243761
142	301.842928409014
143	301.851190318305
144	301.860301498760
145	301.869342338168
146	301.878356074245
147	301.886780400584
148	301.895855282717
149	301.426363103597
150	301.938735150010
151	301.838103527820
152	301.471448721621
153	301.941638522078
154	301.877746424149
155	301.493758359347
156	301.499238039199
157	301.930139539014
158	301.920613257658
159	301.524625526948
160	301.547172034177
161	301.972260414859
162	301.492661696809
163	301.592960536591
164	301.987369816940
165	301.535049203611
166	301.622529186230
167	301.552374118219
168	301.592712567410
169	301.577181878546
170	301.601221564775
171	301.603155078686
172	301.622251150279
173	301.631448537355
174	301.647405183751
175	301.658043295239
176	301.671697955992
177	301.683012618727
178	301.696714371442
179	301.709655551140
180	301.723900981910
181	301.737936679837
182	301.752261305596
183	301.765856878168
184	301.778539637192
185	301.791110201533
186	301.804375211318
187	301.817858333115
188	301.831510863129
189	301.844733282650
190	301.857607124199
191	301.870393157396
192	301.882435150612
193	301.895380256524
194	301.909389471342
195	301.923434008493
196	301.937033487574
197	301.950625440117
198	301.964697208538
199	301.978628623693
200	301.523479890882

==> 300by100ft2.txt <==
1	1483.60168449424
2	936.704370954801
3	643.573502621377
4	536.490873581829
5	515.054591936401
6	501.926780257572
7	493.576071640433
8	485.590796918091
9	480.275139674479
10	474.110239962657
11	468.699961194019
12	463.194188688430
13	458.028475575586
14	452.667883261245
15	447.874666774199
16	443.648474492622
17	438.576734090113
18	434.582120778298
19	429.606274702407
20	425.715432484917
21	421.953444744639
22	418.203218574956
23	414.493517779335
24	411.638584947963
25	408.923035316104
26	406.511570392284
27	404.708648542845
28	402.643847206331
29	400.993872097979
30	398.556246834965
31	396.129744036366
32	393.589946478501
33	390.487814859164
34	387.725598845431
35	385.597987074206
36	384.021668161618
37	382.799184937038
38	381.964625820638
39	381.145801032246
40	380.444364763107
41	380.000155314491
42	379.444961227573
43	379.127820978660
44	378.768957464403
45	378.412809720753
46	378.154348499871
47	377.941007440787
48	377.764085784790
49	377.498418201944
50	377.304300478350
51	377.085769299630
52	376.927147809362
53	376.719205206795
54	376.567933087555
55	376.372302550541
56	376.125018907202
57	375.784486034896
58	375.444891427131
59	374.901892521512
60	374.282463044073
61	373.752746759297
62	373.376610825482
63	373.179002339649
64	373.034426796300
65	372.829626321423
66	372.653065655357
67	372.512922852466
68	372.409648842029
69	372.285685640473
70	372.187993525685
71	372.049339613601
72	371.969327314514
73	371.849795355062
74	371.736230480188
75	371.638180024287
76	371.556347869494
77	371.434218147411
78	371.301660254249
79	371.193544347004
80	371.080467881626
81	370.967302460020
82	370.786668949711
83	370.636654551703
84	370.417299391984
85	370.186600168048
86	369.944881521055
87	369.715183765793
88	369.596541574424
89	369.502893198380
90	369.439806291686
91	369.370344914339
92	369.338377568107
93	369.288621561951
94	369.268824294069
95	369.240864007071
96	369.204800105155
97	369.159477543107
98	369.139680600333
99	369.117794480065
100	369.087572051635
101	369.055531664569
102	369.021039861717
103	368.986009458846
104	368.985747388368
105	368.951029764670
106	368.938845241580
107	368.918648356709
108	368.869687741872
109	368.847990727223
110	368.825050161584
111	368.820780966222
112	368.783986242459
113	368.770641923409
114	368.750163644037
115	368.722575644468
116	368.687370532899
117	368.675007175952
118	368.628083198377
119	368.601615524161
120	368.593494032574
121	368.547108015727
122	368.531033341259
123	368.511702165801
124	368.488777547192
125	368.464356496996
126	368.422238673705
127	368.406190866640
128	368.396361715853
129	368.371336094234
130	368.358659749441
131	368.347952592806
132	368.337437829975
133	368.328301142285
134	368.318940671749
135	368.307767528013
136	368.293711239493
137	368.284070781937
138	368.252815749939
139	368.246017854138
140	368.246844606904
141	368.225305427746
142	368.223842970659
143	368.222591082118
144	368.200302812130
145	368.202549742912
146	368.181812992800
147	368.178050973513
148	368.171505453984
149	368.162192346380
150	368.152039733941
151	368.146499138645
152	368.141845028810
153	368.136403827781
154	368.128883506942
155	368.119468618197
156	368.110104291650
157	368.102427541764
158	368.092714659464
159	368.086052593522
160	368.077193033936
161	368.071080542062
162	368.063872051409
163	368.056232858216
164	368.051385724571
165	368.049051034302
166	368.027381403994
167	368.026522680316
168	368.023153827715
169	368.018280095473
170	368.014440401032
171	367.999650231863
172	368.002850470865
173	367.988759238477
174	367.990469887939
175	367.973184776404
176	367.974917774181
177	367.974659768189
178	367.971930249603
179	367.949292554556
180	367.945467718419
181	367.941839994319
182	367.937038374931
183	367.932486441188
184	367.933063046627
185	367.917095491506
186	367.918387382889
187	367.919256705122
188	367.902325989303
189	367.901968115458
190	367.901185688524
191	367.898324663452
192	367.893908760053
193	367.889893831874
194	367.889218376961
195	367.872542708474
196	367.874383114291
197	367.875519491452
198	367.858623273770
199	367.858777326227
200	367.858157204085

==> 60by20ft0.txt <==
1	1533.55790023592
2	831.179899245925
3	574.507024448332
4	471.233898037682
5	440.900785363354
6	420.821801527057
7	407.319933421897
8	394.381146641246
9	384.622380089967
10	376.026771780821
11	367.969408362473
12	357.280789759314
13	344.765925167152
14	332.504306345069
15	322.787943292477
16	315.010594467067
17	309.590434253234
18	306.236945155528
19	303.927965779681
20	302.242821710129
21	301.092724751930
22	300.376390760506
23	299.938091831285
24	299.643035917105
25	299.436946944666
26	299.319091274869
27	299.228736786210
28	299.162407277857
29	299.124529522423
30	299.114348897361
31	299.096595130521
32	299.077627970478
33	299.076295531393
34	299.073854353072
35	299.056251058856
36	299.040812244088
37	299.016521879156
38	298.973696930349
39	298.938031444011
40	298.936783588115
41	298.928531140227
42	298.930350929591
43	298.926725159314
44	298.928438711571
45	298.926252520055
46	298.927649343420
47	298.926111196451
48	298.927243609245
49	298.926072966059
50	298.927004805707
51	298.926072735551
52	298.926852412391
53	298.926087811457
54	298.926749773118
55	298.926108790115
56	298.926677613332
57	298.926131346525
58	298.926624881337
59	298.926153425603
60	298.926584936639
61	298.926174097486
62	298.926553659732
63	298.926193011922
64	298.926528449013
65	298.926210103243
66	298.926507626935
67	298.926225445326
68	298.926490079740
69	298.926239172829
70	298.926475065818
71	298.926251439667
72	298.926462061906
73	298.926262398847
74	298.926450700617
75	298.926272191183
76	298.926440707519
77	298.926280948722
78	298.926431873847
79	298.926288782692
80	298.926424035429
81	298.926295794931
82	298.926417066783
83	298.926302076343
84	298.926410854911
85	298.926307705698
86	298.926405309816
87	298.926312752375
88	298.926400354471
89	298.926317278510
90	298.926395923224
91	298.926321337153
92	298.926391957889
93	298.926324979643
94	298.926388406848
95	298.926328250379
96	298.926385225913
97	298.926331186924
98	298.926382374944
99	298.926333819782
100	298.926379818882
101	298.926336187962
102	298.926377528305
103	298.926338311288
104	298.926375472467
105	298.926340220251
106	298.926373629367
107	298.926341933057
108	298.926371974854
109	298.926343474449
110	298.926370490725
111	298.926344858862
112	298.926369159405
113	298.926346102105
114	298.926367962294
115	298.926347219197
116	298.926366888069
117	298.926348224421
118	298.926365924082
119	298.926349127066
120	298.926365057223
121	298.926349937887
122	298.926364277080
123	298.926350669384
124	298.926363580814
125	298.926351323461
126	298.926362949956
127	298.926351914482
128	298.926362386358
129	298.926352445596
130	298.926361877391
131	298.926352922546
132	298.926361419724
133	298.926353352201
134	298.926361008795
135	298.926353738789
136	298.926360639340
137	298.926354086774
138	298.926360306511
139	298.926354402045
140	298.926360007071
141	298.926354683345
142	298.926359739051
143	298.926354935711
144	298.926359495173
145	298.926355164318
146	298.926359280041
147	298.926355370012
148	298.926359080988
149	298.926355554910
150	298.926358904878
151	298.926355723752
152	298.926358746194
153	298.926355874359
154	298.926358601436
155	298.926356011441
156	298.926358472049
157	298.926356130630
158	298.926358356187
159	298.926356243546
160	298.926358249784
161	298.926356341028
162	298.926358155457
163	298.926356431475
164	298.926358071068
165	298.926356511260
166	298.926357992622
167	298.926356585125
168	298.926357922024
169	298.926356651563
170	298.926357860668
171	298.926356711613
172	298.926357803840
173	298.926356765760
174	298.926357753070
175	298.926356812352
176	298.926357707106
177	298.926356856543
178	298.926357665000
179	298.926356895244
180	298.926357627021
181	298.926356930782
182	298.926357594578
183	298.926356964292
184	298.926357562853
185	298.926356994101
186	298.926357533432
187	298.926357019767
188	298.926357511311
189	298.926357043885
190	298.926357488421
191	298.926357065521
192	298.926357468365
193	298.926357084687
194	298.926357449490
195	298.926357101931
196	298.926357431778
197	298.926357118427
198	298.926357417867
199	298.926357132192
200	298.926357403384

==> 60by20ft1.txt <==
1	1533.55790023592
2	838.442668754285
3	585.847286054911
4	483.557710270914
5	457.362464368757
6	443.520663575050
7	433.055887749210
8	424.260687803014
9	415.809024567560
10	407.105889629837
11	400.274160224161
12	395.502157583051
13	391.530184352391
14	386.752937096021
15	382.268695521428
16	378.060871684410
17	373.583447403960
18	367.791182938410
19	362.563105859620
20	356.921266810523
21	352.194392851758
22	348.239063151645
23	344.466415957094
24	340.825204827465
25	338.500528852511
26	335.730901777947
27	332.051298140355
28	328.506211265832
29	323.933606218527
30	320.378017090571
31	316.916811100832
32	314.609431163638
33	313.776994422425
34	312.958916723624
35	312.241538962474
36	312.159494248025
37	311.831945084570
38	311.631739352229
39	311.420099324344
40	311.248203559125
41	311.087958916047
42	310.940524111072
43	310.798709660678
44	310.675160008561
45	310.992550515389
46	310.392777769702
47	310.346833051424
48	310.569781806668
49	310.014413551502
50	309.936446892077
51	310.209868105803
52	309.668168097196
53	309.641127465241
54	309.926504093072
55	309.409734276225
56	309.385417988953
57	309.678705114317
58	309.164366035083
59	309.133092399621
60	309.417651178593
61	308.899948993158
62	308.856817453602
63	309.136832519238
64	309.054466910491
65	308.545043726885
66	308.940352983556
67	308.822299942879
68	308.415837463635
69	308.353210675080
70	308.730577605085
71	308.245472046351
72	308.280041400446
73	308.606019305113
74	308.142245047326
75	308.155381291096
76	308.496853352846
77	308.007517669867
78	308.037855714768
79	308.358555317380
80	307.884706824251
81	307.931728360416
82	307.836578768691
83	307.889303906104
84	307.877006747386
85	307.919740314365
86	307.924733863804
87	307.962626732231
88	307.979580570005
89	308.007897736704
90	308.026574118948
91	308.050141846000
92	307.683524521739
93	307.746621078884
94	308.083724506632
95	307.716728779854
96	307.828849816051
97	307.773547261978
98	307.846894362338
99	307.842449127921
100	307.888769493517
101	307.901632355805
102	307.937574752102
103	307.960312094128
104	307.992712488596
105	308.013969396771
106	307.661702158756
107	307.712355615227
108	308.048532711618
109	307.684785509062
110	307.784726625755
111	307.735557955061
112	307.800174323912
113	307.804695257853
114	307.849981285941
115	307.863559926660
116	307.900508074144
117	307.922012293736
118	307.953816415806
119	307.974885614155
120	308.000782834706
121	308.028053122613
122	307.674116121121
123	308.109169561005
124	308.031761806109
125	307.773811985921
126	307.772717633525
127	307.760805881650
128	307.783496149622
129	307.802819019838
130	307.828504661773
131	307.847724027701
132	307.867751366910
133	307.886163728483
134	307.908730510667
135	307.931080041020
136	307.953176106578
137	307.976908046685
138	307.998491355994
139	308.019933970943
140	308.040630853870
141	308.061051966134
142	308.082087013980
143	308.108368816535
144	308.133187688784
145	308.156653415095
146	307.803242898528
147	308.221087784612
148	308.129843617412
149	307.875161355688
150	307.856563086672
151	308.217162351086
152	307.823515075032
153	307.926472579993
154	308.222826841866
155	307.880624990675
156	307.945671536117
157	307.885887290787
158	307.931967804636
159	307.925010755406
160	307.957692128517
161	307.963624940033
162	307.987416525033
163	307.999461555120
164	308.019259152988
165	308.032424580271
166	308.049645224748
167	308.062971098045
168	308.083420907202
169	308.099275414943
170	308.115464682494
171	308.128901807016
172	308.143361987497
173	308.160035462799
174	307.796020843138
175	308.217497323945
176	308.127915985350
177	307.861202309422
178	308.231451655189
179	308.186312547391
180	307.897701011570
181	307.901282457264
182	308.245061583750
183	308.250927028114
184	307.953888227301
185	307.970606367346
186	308.310793747657
187	308.324413955246
188	308.020572361861
189	308.037485827794
190	308.377268964416
191	307.997120340428
192	308.086233821270
193	308.389839356357
194	308.037948596927
195	308.106605765342
196	308.036550103997
197	308.077378266389
198	308.450231007895
199	308.071305424323
200	308.175866299210

==> 60by20ft2.txt <==
1	1533.55790023592
2	865.244646551407
3	609.025708164072
4	508.678251916749
5	484.364559123918
6	469.692182222484
7	460.267373384331
8	451.704305765325
9	443.508175609179
10	435.698363231702
11	430.196723635015
12	424.319465711431
13	419.662033087768
14	414.544590628836
15	409.759615999414
16	403.664195911148
17	397.542169367267
18	392.145877677114
19	387.292209387387
20	382.700643523241
21	379.666518406718
22	376.925690405489
23	374.583297946754
24	372.908166245134
25	370.808088933330
26	369.409028743943
27	367.888598672293
28	366.254471328842
29	364.860333984352
30	363.127462559506
31	361.576062942564
32	359.693258077550
33	357.870918554917
34	356.424593925163
35	355.204553022069
36	354.335719055757
37	353.592077037159
38	353.052469026195
39	352.480191088201
40	352.083631823848
41	351.888029724753
42	351.537167033127
43	351.275744726715
44	350.962675372834
45	350.702926432452
46	350.528976662752
47	350.265122316610
48	350.140998060956
49	349.873930551730
50	349.615579323638
51	349.445982723723
52	349.150819306292
53	348.887293974305
54	348.600219903077
55	348.288046981929
56	347.821023846261
57	347.402632515991
58	347.033221737265
59	346.812826673738
60	346.718893234777
61	346.556815536461
62	346.344720988039
63	346.086708244075
64	345.840317587270
65	345.443258584515
66	344.943270215883
67	344.405172076598
68	343.806298591701
69	343.490885192189
70	343.186690727406
71	342.966984522835
72	342.725507161009
73	342.508781954541
74	342.245924799708
75	342.063908470544
76	341.776085528720
77	341.504479547632
78	341.126456342333
79	340.789945372418
80	340.449776142090
81	340.174122801651
82	339.931652540950
83	339.854336608953
84	339.800437251992
85	339.759211856054
86	339.704260506665
87	339.625399765447
88	339.507927571493
89	339.414265607957
90	339.326084814226
91	339.281717045278
92	339.210003846277
93	339.168909577017
94	339.150563386035
95	339.144177781848
96	339.146067253096
97	339.086814866504
98	339.118172734896
99	339.074913164390
100	339.057689830722
101	339.049199893125
102	339.045345085185
103	339.043979670062
104	338.978740746110
105	339.000341726210
106	338.945739168115
107	338.973096815303
108	338.923087215916
109	338.886053365289
110	338.860098431816
111	338.900209063194
112	338.858512535294
113	338.828599228628
114	338.804097398635
115	338.783395608682
116	338.766066596548
117	338.751985693531
118	338.747923129672
119	338.748383570949
120	338.752154324628
121	338.758803473297
122	338.705968983741
123	338.734552075175
124	338.692763767593
125	338.729231217831
126	338.693485350285
127	338.670248027610
128	338.652372399771
129	338.698866022851
130	338.670263386622
131	338.649897628333
132	338.637616190007
133	338.626923652272
134	338.616498074847
135	338.606011629997
136	338.595319101880
137	338.641576044564
138	338.615626223000
139	338.596330272332
140	338.580036840679
141	338.620334561586
142	338.591826925257
143	338.569630011310
144	338.550267026057
145	338.587216430205
146	338.556367093897
147	338.585896381010
148	338.551132813955
149	338.523994325560
150	338.552610382250
151	338.516229363496
152	338.539610872593
153	338.499295912893
154	338.519859412826
155	338.532371821190
156	338.484755811058
157	338.500710738372
158	338.510703022530
159	338.462234150538
160	338.478788540904
161	338.490493832694
162	338.446452734620
163	338.466307668341
164	338.481820551563
165	338.442089585649
166	338.465765310980
167	338.432818312975
168	338.460997345142
169	338.432401022366
170	338.463199897730
171	338.436997254931
172	338.419278332070
173	338.456796453006
174	338.435468518166
175	338.421749687227
176	338.411912243795
177	338.455666752784
178	338.438915739025
179	338.429017224703
180	338.422273289895
181	338.417916972369
182	338.415402940560
183	338.414337425811
184	338.414431535269
185	338.415469836531
186	338.417288928343
187	338.419762653051
188	338.422791820185
189	338.426296930645
190	338.430213023495
191	338.434485986420
192	338.439069887661
193	338.398114197429
194	338.413801382613
195	338.427111100209
196	338.438782365519
197	338.402763410405
198	338.422045878767
199	338.438103000581
200	338.405490506243
